Locating the CSM Emission within the Type Ia Supernova Remnant N103B

We present results from deep Chandra observations of the young Type Ia supernova remnant (SNR) 0509-68.7, also known as N103B, located in the Large Magellanic cloud (LMC). The remnant displays an asymmetry in brightness, with the western hemisphere appearing significantly brighter than the eastern half. Previous multi-wavelength observations have attributed the difference to a density gradient and suggested circumstellar material origins, drawing similarities to Kepler's SNR. We apply a clustering technique combined with traditional imaging analysis to spatially locate various emission components within the remnant. We find that O and Mg emission is strongest along the blast wave, and coincides with Spitzer observations of dust emission and optical emission from the non-radiative shocks. The abundances of O and Mg in these regions are enhanced relative to the average LMC abundances and appear as a distinct spatial distribution compared to the ejecta products, supporting the circumstellar medium (CSM) interpretation. We also find that the spatial distribution of Cr is identical to that of Fe in the interior of the remnant, and does not coincide at all with the O and Mg emission.

==> RefereeReportAndResponse.txt <==
Referee Response N103B

-Introduction (line 55): the expansion measurements are cited as evidence for an age of 860 yr. However, the cited velocities differ by a factor 2. better to comment a bit on this, and rework the velocities also into a dynamic age (t=R/v) or evolutionary age (t=mR/v, m=0.4-1).

The Balmer dominated filaments are located in regions with increased pre-shock neutral hydrogen. These regions are also more dense. As a result, the observed speeds are lower than found from the fully ionized lower density regions. This same difference is seen in Tycho where X-ray proper motion measurements indicate a velocity of ~5000 km/s while the Balmer dominated shocks give velocities of ~2000-3000 km/s. The text has been edited to clarify this point.



-Section 3, Line 79: the luminosities of N103B, Tycho and Kepler's SNR are compared. What are the adopted distances. Both for Tycho and Kepler there has been quite some debate. In particular, Kepler. Although for Kepler recent estimates seem to settle around d=5 kpc.

The distance to each of the remnants is arbitrary and not necessary for our discussion. In Figure 1 as noted in the caption,  we have scaled the spectra such that they have the same count rate at 2.1-2.2 keV. In this way we are able to compare the intrinsic differences in the appearance of the spectra.


-Figure 2, and discussion in text. Worth pointing out that the right image all concern intermediate mass elements, which probably come from more or less same burning layers. So the lack of structure is not entirely surprising.

We have edited the text to include this suggestion.


-Section 4, line 176: The authors note differences between the two epochs and attribute to contamination build up. First of all, I think this needs a better discussion, with also a reference to relevant calibration documentations! Secondly, any non-accounted for contamination is likely to affect the later observations (with more build up) more than the earlier ones. In that light concluding to "therefore" use only the 2017 data and ignora the 1999 data (with less build up!) seems wrong.


We state that one possibility is the contamination build up, another is intrinsic brightening of the source. The attached figure shows the simultaneous plot of the 14 individual observations with the best fit model from the 2017 observations. The low energy flux is overpredicted for both the 1999 and 2003 observations. Attempting to simultaneously fit all epochs yields similar results where the 2017 observations are well fit while the early epochs show an over prediction at low energies. We therefore only fit the 2017 observations rather than unnecessarily increasing our systematic errors. We have edited the text to make these statements more clear.

-Line 157/Figure 9/12. One conclusion that is very difficult to interpret is that the highest ionisation time scale occurs in a faint part of the SNR. One expects exactly the opposite: high n_e t means high n_e, and hence high emissivity (n_e^2). The author should discuss this at more length. As far as I can tell the authors use a very narrow band to determine n_e t. The ionization also depends on the temperature, and the time since the plasma was shocked. So could it be that the temperature in this region is higher? Or was it shocked earlier? A particular concern is that the n_e t map (Fig. 12) was based on fitting a very narrow band with just Si/S, not allowing for much independent T_e estimates. So a discussion is needed here, augmented with an error contour plot of n_e t versus T_e. It may also help to include a 4-6 keV continuum image to spot high temperature regions, or a 4-6 keV over 2-2.2 keV continuum ratio. Another test would be to fully fit the spectrum from the n_e t=2.2e11 region shown in Fig 12, and incorporating it in Table 3.

We have added two contour plots (Figure 13) for each the smallest and largest ionization timescale regions. While the ionization timescale is not tightly constrained, we have also expanded our discussion. The agreement with a component identified in Yamaguchi et al 2020 provides additional support for the presence of this feature.



-The paper uses O and Mg as tracers of the CSM component. The results (especially correlation with dust) seems to agree with this (a posteriori), but it would be good to spell out in the beginning, i.e. why should O and Mg be CMS and not ejecta? Type Ia ejecta can contain O, especially from the outer unburnt layers of the SN. In fact, SN1006 is quite rich in oxygen ejecta. Perhaps also SNR 0519-67.5 seems oxygen-rich, but here it is less clear. On the other hand, Kepler's SNR seems to have O from the CSM (see e.g. recent paper by Kasuga et al). So it seems interesting that here the O is from the CSM. Mg is not expected from the ejecta (but this may be SN model dependent). My suggestion is to have it in the introduction as a question (is O from ejecta or CSM) with the analysis confirming it to be CSM. Indeed, N would be better (no N expected from Type Ia ejecta). On the conclusion it is said that O ad Mg are not produced in significant quantities in Type Ia SNe, but this really belongs in the introduction, plus references should be given. And as SN1006 shows, the statement may not be entirely true for O.

We have modified the text as the referee suggests, moving some text to the introduction and phrasing the origin of the O and Mg as a question to be explored. We have also slightly modified the conclusions to match this.





-Introduction line 51: support for Type Ia: one of the cited works contains Badenes et al 2009. However, this studies investigates the local stellar population. It suggest that it has is colocated with a young stellar population. So rather than confirming it a Type Ia SNR, it uses the identification to infer something about the progenitor. This is interesting in itself, and perhaps worth mentioning separately.

The Badenes et al 2009 paper has been made into a separate sentence emphasising this point.

